D-Rax: Domain-specific Radiologic assistant leveraging multi-modal data and eXpert model predictions

Large vision language models (VLMs) have progressed incredibly from research to applicability for general-purpose use cases. LLaVA-Med, a pioneering large language and vision assistant for biomedicine, can perform multi-modal biomedical image and data analysis to provide a natural language interface for radiologists. While it is highly generalizable and works with multi-modal data, it is currently limited by well-known challenges that exist in the large language model space. Hallucinations and imprecision in responses can lead to misdiagnosis which currently hinder the clinical adaptability of VLMs. To create precise, user-friendly models in healthcare, we propose D-Rax -- a domain-specific, conversational, radiologic assistance tool that can be used to gain insights about a particular radiologic image. In this study, we enhance the conversational analysis of chest X-ray (CXR) images to support radiological reporting, offering comprehensive insights from medical imaging and aiding in the formulation of accurate diagnosis. D-Rax is achieved by fine-tuning the LLaVA-Med architecture on our curated enhanced instruction-following data, comprising of images, instructions, as well as disease diagnosis and demographic predictions derived from MIMIC-CXR imaging data, CXR-related visual question answer (VQA) pairs, and predictive outcomes from multiple expert AI models. We observe statistically significant improvement in responses when evaluated for both open and close-ended conversations. Leveraging the power of state-of-the-art diagnostic models combined with VLMs, D-Rax empowers clinicians to interact with medical images using natural language, which could potentially streamline their decision-making process, enhance diagnostic accuracy, and conserve their time.

==> figures/PrematurityData.csv <==
MRN,LungField Area (ml),Fibrosis Area,Percent Fibrosis Area,Airtrapping Area,Percent Airtrapping Area,Total Abnormality Area,Percent Abnormality Area
21100978,2.34581,0.243359,10.3741991,0.0711719,3.034001049,0.3145309,13.40820015
21100979,2.19083,0.07343,3.351697758,0.00036,0.016432128,0.07379,3.368129887
21104281,3.50563,0.42066,11.999555,0.32537,9.28135599,0.74603,21.28091099
21105423,3.66892,0.66661,18.16910699,0.18881,5.146201062,0.85542,23.31530805
21106831,1.68541,0.15964,9.471879246,0.00497,0.294883737,0.16461,9.766762983
21110398,3.74521,0.61649,16.46075921,0.27159,7.251662791,0.88808,23.712422
21110739,4.0007,0.52347,13.08446022,0.00111,0.027745145,0.52458,13.11220536
21114078,2.94319,0.36453,12.38554086,0.20556,6.984258577,0.57009,19.36979944
21114191,3.04387,0.43834,14.40074642,0.00261,0.085746106,0.44095,14.48649252
21114342,3.12764,0.24841,7.942410252,0.00153,0.048918674,0.24994,7.991328925
21115395,2.80618,0.58845,20.96978811,1.05989,37.76985083,1.64834,58.73963894
21115396,4.40093,0.0002475,0.005623811,0,0,0.0002475,0.005623811
21121077,2.36011,0.31506,13.34937778,0.03002,1.271974611,0.34508,14.62135239
21122310,5.14157,0.316103,6.147985926,2.1953,42.69707502,2.511403,48.84506094
21123879,3.05127,0.32894,10.78042913,0.00016,0.005243718,0.3291,10.78567285
21124172,2.21555,0.10482,4.731105143,2.00E-05,0.00090271,0.10484,4.732007854
21127182,2.9987,0.3614,12.05188915,0.0014,0.046686898,0.3628,12.09857605
21127706,7.18663,0.99103,13.78991266,3.29586,45.86099465,4.28689,59.65090731
21127861,5.68047,0.214102,3.76908953,0.00203669,0.035854251,0.21613869,3.804943781
21130078,3.49017,0.55285,15.84020263,0.13377,3.832764593,0.68662,19.67296722
21131696,3.96145,0.48955,12.35784877,1.70162,42.95447374,2.19117,55.31232251
21131975,4.46906,0.19869,4.445901375,0.00047,0.010516753,0.19916,4.456418128
21132105,3.87965,0.0269927,0.695750905,0.0174225,0.449074014,0.0444152,1.14482492
21133852,4.27638,0.120547,2.818902904,0.410677,9.603379494,0.531224,12.4222824
21134827,3.11103,0.560375,18.01252318,0,0,0.560375,18.01252318
21136682,6.00239,0.87806,14.62850631,0.27895,4.647315486,1.15701,19.2758218
21137003,3.09504,0.51961,16.78847446,0.39661,12.81437397,0.91622,29.60284843
21139935,2.61748,0.25301,9.666167459,0.12542,4.791631646,0.37843,14.4577991
21140768,4.7437,0.62383,13.15070515,0.13931,2.936737146,0.76314,16.08744229
21141317,2.88867,0.31967,11.06633849,0.03034,1.05031035,0.35001,12.11664884
21141830,5.37883,0.143702,2.671621895,0.000365067,0.006787108,0.144067067,2.678409003
21142140,3.96821,0.53176,13.40050048,1.77717,44.78518022,2.30893,58.1856807
21143237,5.15378,0.49253,9.556674907,3.03093,58.80984442,3.52346,68.36651933
21144287,3.29102,0.19307,5.866570243,0.00265,0.080522148,0.19572,5.947092391
21147471,3.62847,0.54976,15.15128966,0.07531,2.075530458,0.62507,17.22682012
21149004,3.09989,0.40081,12.92981364,0.00101,0.032581801,0.40182,12.96239544
21151188,7.96235,0.305815,3.840763091,0.257841,3.238252526,0.563656,7.079015617
21151787,4.80072,6.25E-05,0.001301888,7.81E-05,0.00162736,0.000140625,0.002929248
21152478,3.54006,0.12178,3.440054688,0.01563,0.44151794,0.13741,3.881572629
21155850,3.73157,0.23277,6.237856988,0.00028,0.007503544,0.23305,6.245360532
21156636,2.96694,0.352281,11.87354648,0.307875,10.37685292,0.660156,22.2503994
21157508,6.73463,0.259457,3.852579874,0.293668,4.360566208,0.553125,8.213146082
21158730,2.47084,0.367953,14.89181817,0.0265625,1.075039258,0.3945155,15.96685743
21163230,2.93291,0.240156,8.188318087,0.0114219,0.389439158,0.2515779,8.577757245
21163874,3.75092,0.45449,12.11676069,0.3652,9.736278033,0.81969,21.85303872
21164142,4.6382,0.148685,3.205661679,0.183019,3.945905739,0.331704,7.151567418
21164444,4.63219,0.0498956,1.077149253,0.026461,0.571241681,0.0763566,1.648390934
21168344,3.50625,0.10157,2.896827094,0.00019,0.005418895,0.10176,2.902245989
21169011,2.66942,0.355388,13.31330401,0.0248175,0.929696339,0.3802055,14.24300035
21170084,2.52593,0.51245,20.28757725,0.10793,4.272881671,0.62038,24.56045892
21170541,3.59309,0.515295,14.34127729,0.189113,5.263241388,0.704408,19.60451867
21174568,2.89224,0.25797,8.919384283,0.00199,0.068804802,0.25996,8.988189085
21176001,2.77161,0.3485,12.57391913,0.00125,0.04510014,0.34975,12.61901927
21178758,3.82415,0.101427,2.652275669,0.180912,4.730776774,0.282339,7.383052443
21186845,4.27946,0.13314,3.111140191,0.00061,0.014254135,0.13375,3.125394325
21187258,4.87333,0.133891,2.74742322,0,0,0.133891,2.74742322
21187267,5.15317,0.0527789,1.024202578,0.138644,2.690460435,0.1914229,3.714663013
21187686,4.84429,0.72066,14.87648345,0.23063,4.760862789,0.95129,19.63734624
21190335,2.12381,0.26233,12.35185822,0.01903,0.896031189,0.28136,13.24788941
21191273,4.49611,0.52524,11.68209853,0.33151,7.373262665,0.85675,19.05536119
21191518,2.87454,0.47832,16.63987977,0.04585,1.595037815,0.52417,18.23491759
21191999,5.10722,0.0300312,0.588014615,0,0,0.0300312,0.588014615
21193583,3.57415,0.44964,12.58033379,0.17093,4.782395814,0.62057,17.3627296
21195199,2.40155,0.36794,15.32093856,0.13927,5.799171368,0.50721,21.12010993
21196320,3.11741,0.50633,16.24200859,0.24134,7.741683,0.74767,23.98369159
21198163,3.77566,0.29133,7.716001971,0.00055,0.01456699,0.29188,7.73056896
21198219,2.77573,0.456969,16.46302054,0.879047,31.66903842,1.336016,48.13205895
21199072,5.14842,0,0,0,0,0,0
21200494,2.77555,0.41513,14.95667525,0.07956,2.8664589,0.49469,17.82313415
21201665,3.43,7.81E-05,0.002277697,6.25E-05,0.001822157,0.000140625,0.004099854
21204254,4.96895,0.39723,7.994244257,0.0002,0.004024995,0.39743,7.998269252
21205990,3.34895,0.499185,14.90571672,0.249818,7.459591812,0.749003,22.36530853
21209040,3.52833,0.62272,17.6491428,0.37548,10.64186173,0.9982,28.29100453
21211258,3.63243,0.29593,8.146887896,8.00E-05,0.002202382,0.29601,8.149090278
21215680,3.55626,0.178988,5.033040329,0.001755,0.049349598,0.180743,5.082389926
21220467,5.31377,0.463187,8.716730306,0.0205781,0.387259893,0.4837651,9.103990199
21223054,11.1721,1.29422,11.58439327,0.115094,1.03019128,1.409314,12.61458455
21229216,3.49195,0.0311719,0.892678876,0,0,0.0311719,0.892678876
21230717,3.45766,0.35275,10.20198631,7.81E-05,0.002259476,0.352828125,10.20424579
21230852,2.37302,0.00654687,0.275887687,9.38E-05,0.003950662,0.00664062,0.279838349
21231563,2.22398,0.137516,6.183328987,0.0472969,2.126678297,0.1848129,8.310007284
21231964,4.90588,0.495219,10.09439693,0.178828,3.645176808,0.674047,13.73957374
21234394,4.00933,0.0174219,0.43453395,0,0,0.0174219,0.43453395
21234449,3.64617,0.378219,10.37304898,0,0,0.378219,10.37304898
21234481,1.66941,0.116938,7.004750181,0.0512813,3.071821781,0.1682193,10.07657196
21234535,3.78989,0.0920469,2.428748592,0,0,0.0920469,2.428748592
21235516,2.87677,0.161125,5.60089962,0.00284375,0.098852185,0.16396875,5.699751805
21237429,4.10011,0.2435,5.938865055,0,0,0.2435,5.938865055
21238003,3.18364,0.472984,14.8567049,0.0145938,0.458399819,0.4875778,15.31510472
21239325,4.69936,0.463703,9.867364918,0.211062,4.491292431,0.674765,14.35865735
21240300,5.24748,0.180969,3.44868394,0,0,0.180969,3.44868394
21240665,2.05048,0.151141,7.371005813,0.0045,0.219460809,0.155641,7.590466622
21242487,2.7705,0,0,0,0,0,0
21243106,2.79511,0.15425,5.518566353,0.0204844,0.732865612,0.1747344,6.251431965
21243107,2.65164,0.295047,11.12696294,0.000265625,0.010017385,0.295312625,11.13698032
21244936,3.31095,0.203187,6.136818738,0.00090625,0.027371298,0.20409325,6.164190036
21245015,2.56764,0.295703,11.5165288,0.0148594,0.5787182,0.3105624,12.095247
21245271,2.55622,0.0789375,3.088055801,0.0009375,0.036675247,0.079875,3.124731048
21245275,3.32595,0.174828,5.25648311,0.000328125,0.009865602,0.175156125,5.266348712
21245984,4.37713,0.177344,4.05160459,0.0114375,0.261301355,0.1887815,4.312905945
21250268,3.31684,0.306172,9.230834167,0.00154688,0.046637161,0.30771888,9.277471328
21250935,4.10061,0.300391,7.325519862,0.0620781,1.513874765,0.3624691,8.839394627
21251147,5.22336,0.527625,10.10125666,0,0,0.527625,10.10125666
21251728,3.74238,0.112219,2.998599822,6.25E-05,0.00167006,0.1122815,3.000269882
21253073,2.8328,0.351609,12.4120658,0.260703,9.203014685,0.612312,21.61508049
21253395,4.45659,0.367734,8.251465807,0.0242031,0.543085633,0.3919371,8.79455144
21253447,4.91666,0.848766,17.2630607,1.40609,28.59847946,2.254856,45.86154015
21253720,4.27006,0.107828,2.525210419,1.56E-05,0.00036592,0.107843625,2.525576339
21254384,4.70095,0.980109,20.84916879,0.134,2.850487667,1.114109,23.69965645
21254845,3.48286,0.229453,6.588062684,0,0,0.229453,6.588062684
21254890,4.12375,0.697422,16.91232495,0.851766,20.65513186,1.549188,37.56745681
21254915,2.13005,0.314937,14.78542757,0.0199219,0.935278515,0.3348589,15.72070609
21255169,2.84395,0.265406,9.332301904,0.00132813,0.046700188,0.26673413,9.379002092
21255523,4.5295,1.56E-05,0.000344961,0,0,0.000015625,0.000344961
21256556,3.21755,0.0761562,2.366900281,0,0,0.0761562,2.366900281
21256696,2.67208,0.501969,18.78570252,0.164734,6.16501003,0.666703,24.95071255
21256717,2.795,0.165516,5.921860465,0.00296875,0.106216458,0.16848475,6.028076923
21257338,2.36931,0.354438,14.95954518,0,0,0.354438,14.95954518
21257705,3.6652,0.288594,7.873895013,0.096375,2.629460875,0.384969,10.50335589
21257912,5.76222,0.508719,8.828524423,0.00851563,0.14778384,0.51723463,8.976308263
21259366,4.11395,0.123156,2.993619271,0,0,0.123156,2.993619271
21259391,3.25534,0.168531,5.177062918,0.00103125,0.031678719,0.16956225,5.208741637
21259768,4.87731,0.108219,2.218825541,4.69E-05,0.000961083,0.108265875,2.219786624
21260409,3.55055,0.450031,12.67496585,0.00735937,0.207274084,0.45739037,12.88223993
21260718,2.76108,0.309734,11.21785678,0.000625,0.02263607,0.310359,11.24049285
21260948,4.5022,0.624938,13.88072498,1.18516,26.32401937,1.810098,40.20474435
21260960,3.07488,0.4745,15.43149651,0.000421875,0.013720048,0.474921875,15.44521656
21261446,3.98591,0.348516,8.743699682,0.0004375,0.010976164,0.3489535,8.754675846
21262282,2.58561,0.446156,17.25534787,0.544391,21.05464475,0.990547,38.30999261
21263338,2.62941,0.248578,9.453755786,0.00735937,0.279886743,0.25593737,9.733642528
21263990,2.78892,0.269031,9.646422271,0.0480625,1.723337349,0.3170935,11.36975962
21265270,6.51863,0.707688,10.8563916,7.81E-05,0.001198488,0.707766125,10.85759009
21265540,3.61806,0.406438,11.23358927,0.0522344,1.443712929,0.4586724,12.6773022
21265567,3.50984,0.360734,10.27779044,0.0791562,2.255265197,0.4398902,12.53305564
21265766,4.41089,0.493734,11.1935233,0.420063,9.523316156,0.913797,20.71683946
21266414,5.52037,0.357969,6.484511002,0.00170313,0.030851736,0.35967213,6.515362738
21266581,2.22922,0.467234,20.95952844,0.541953,24.31132863,1.009187,45.27085707
21267128,9.55364,1.57159,16.45016978,1.51258,15.83249945,3.08417,32.28266922
21267349,5.81022,0.75775,13.04167484,0.3435,5.911996448,1.10125,18.95367129
21270339,4.3545,0.648859,14.90088414,0.204234,4.69018257,0.853093,19.59106671
21270751,4.68047,0.564875,12.0687666,0.103641,2.214328903,0.668516,14.2830955
21271283,2.25297,0.2565,11.38497184,0,0,0.2565,11.38497184
21271945,2.90609,0.00198438,0.068283501,0,0,0.00198438,0.068283501
21272114,3.58059,0.24509,6.844961305,0.07015,1.959174326,0.31524,8.804135631
21272230,3.2797,0.468703,14.29103272,0.648344,19.76839345,1.117047,34.05942617
21272267,1.86516,0.208938,11.20214888,0.0006875,0.036860109,0.2096255,11.23900899
21273621,4.39036,0.503844,11.47614319,0.31725,7.226058911,0.821094,18.7022021
21273691,2.62248,0.334562,12.75746622,0.293031,11.17381257,0.627593,23.93127879
21274009,4.16941,0.361875,8.679285558,0.0549062,1.316881765,0.4167812,9.996167323
21274773,3.2432,0.169437,5.224377158,0,0,0.169437,5.224377158
21275704,2.00714,0.268734,13.38890162,0.140641,7.007034885,0.409375,20.39593651
21276224,3.41577,0.351547,10.29188148,0.0180625,0.528797314,0.3696095,10.82067879
21276243,2.461,0.182172,7.402356766,0.0382188,1.552978464,0.2203908,8.95533523
21276764,2.80189,0.305516,10.90392556,0.373719,13.33810392,0.679235,24.24202949
21277851,3.32505,0.418016,12.57172073,0.0374219,1.125453753,0.4554379,13.69717448
21278223,5.95313,0.82204,13.80853433,0.4627,7.772381923,1.28474,21.58091626
21278931,2.37592,0.143344,6.033199771,0.0148437,0.624755884,0.1581877,6.657955655
21278937,1.98248,0.190422,9.605241919,0.0202813,1.023026714,0.2107033,10.62826863
21279046,1.81278,0.181141,9.992442547,0.09,4.964750273,0.271141,14.95719282
21279246,3.1615,0.228594,7.230555116,0.476781,15.0808477,0.705375,22.31140282
21279582,2.34686,0.469516,20.00613586,0.628,26.75915905,1.097516,46.7652949
21279839,3.86478,0.317859,8.22450437,0.0226562,0.586222243,0.3405152,8.810726613
21279854,3.66106,0.567484,15.5005381,0.755719,20.6420818,1.323203,36.1426199
21280664,2.2075,0.0428438,1.940828992,0.000765625,0.034682899,0.043609425,1.975511891
21281277,2.43458,0.360156,14.79335245,0.315625,12.96424845,0.675781,27.7576009
21281312,2.84294,0.434453,15.28182093,0.0565,1.987379262,0.490953,17.26920019
21282191,2.23117,0.318063,14.25543549,0.00514063,0.230400642,0.32320363,14.48583613
21282400,3.17931,0.322891,10.15600869,0.00084375,0.026538777,0.32373475,10.18254747
21283393,4.00742,0.391125,9.760020163,0.0211406,0.52753642,0.4122656,10.28755658
21283412,2.91347,0.381484,13.09380224,0.470906,16.16306329,0.85239,29.25686552
21283446,2.88139,0.556109,19.30002533,0.387969,13.46464727,0.944078,32.76467261
21284416,3.14744,0.289438,9.195981496,0.160172,5.088961188,0.44961,14.28494268
21285048,3.38003,0.202891,6.00263903,0.0006875,0.020340056,0.2035785,6.022979086
21285417,3.37642,0.383109,11.3466038,0.440344,13.04174244,0.823453,24.38834624
21286171,2.67836,0.358484,13.38445915,0.000421875,0.015751243,0.358905875,13.40021039
21286490,2.84942,0.17426,6.115630549,0.00065,0.02281166,0.17491,6.138442209
21287165,2.01398,0.320875,15.93238265,0.160672,7.977834934,0.481547,23.91021758
21287400,5.07331,0.609062,12.00521947,0.3815,7.519745492,0.990562,19.52496496
21287945,3.00155,0.404453,13.47480468,0.360766,12.01932335,0.765219,25.49412803
21288198,2.40013,0.244469,10.18565661,0.0711719,2.965335211,0.3156409,13.15099182
21289448,4.92453,0.331344,6.728439059,0.0321562,0.652980081,0.3635002,7.381419141
21291926,4.03433,0.174516,4.325774044,1.56E-05,0.000387301,0.174531625,4.326161345
21292715,2,0.264375,13.21875,0.00021875,0.0109375,0.26459375,13.2296875
21294805,5.32277,0.807266,15.16627621,0.956641,17.97261576,1.763907,33.13889197
21295804,2.8555,0.313969,10.99523726,0.081125,2.84100858,0.395094,13.83624584
21296712,2.41061,0.409984,17.00747943,0.51025,21.16684159,0.920234,38.17432102
21297750,2.37198,0.311312,13.1245626,0.131,5.522812165,0.442312,18.64737477
21298665,2.4143,0.20225,8.377169366,7.81E-05,0.003235928,0.202328125,8.380405293
21301851,3.17669,0.510312,16.06426815,1.07961,33.98537471,1.589922,50.04964287
21302212,2.58755,0.330953,12.79020695,0.231953,8.964193929,0.562906,21.75440088
21302895,2.67028,0.272719,10.21312372,0.503437,18.85334122,0.776156,29.06646494
21303075,2.64378,0.436312,16.50333991,0.251781,9.523523137,0.688093,26.02686305
21307161,2.43252,0.177,7.276404716,0.00367187,0.150949221,0.18067187,7.427353937


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

